Zero-Shot Text-to-Speech from Continuous Text Streams

Existing zero-shot text-to-speech (TTS) systems are typically designed to process complete sentences and are constrained by the maximum duration for which they have been trained. However, in many streaming applications, texts arrive continuously in short chunks, necessitating instant responses from the system. We identify the essential capabilities required for chunk-level streaming and introduce LiveSpeech 2, a stream-aware model that supports infinitely long speech generation, text-audio stream synchronization, and seamless transitions between short speech chunks. To achieve these, we propose (1) adopting Mamba, a class of sequence modeling distinguished by linear-time decoding, which is augmented by cross-attention mechanisms for conditioning, (2) utilizing rotary positional embeddings in the computation of cross-attention, enabling the model to process an infinite text stream by sliding a window, and (3) decoding with semantic guidance, a technique that aligns speech with the transcript during inference with minimal overhead. Experimental results demonstrate that our models are competitive with state-of-the-art language model-based zero-shot TTS models, while also providing flexibility to support a wide range of streaming scenarios.

==> Assets/livespeech2_table11.txt <==
livespeech2_table11_offline_lmin_1_lmax_1
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.20234929025173187      │
│   test/avg_output_duration    │       5.56165075302124        │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │      0.03781415894627571      │
│          test/dnsmos          │      3.8488192558288574       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3909011483192444       │
│       test/num_samples        │             94.0              │
│           test/rtf            │       1.724563479423523       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5695172548294067       │
│   test/wer/whisper-large-v3   │      0.04366028681397438      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table11_offline_lmin_1_lmax_3
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.19340689480304718      │
│   test/avg_output_duration    │      5.5687432289123535       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │      0.02144339494407177      │
│          test/dnsmos          │      3.8440990447998047       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3934823274612427       │
│       test/num_samples        │             94.0              │
│           test/rtf            │      1.7359508275985718       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5720413327217102       │
│   test/wer/whisper-large-v3   │     0.022727273404598236      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table11_offline_lmin_2_lmax_2
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.19340689480304718      │
│   test/avg_output_duration    │      5.5687432289123535       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │      0.02144339494407177      │
│          test/dnsmos          │      3.8440990447998047       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3934823274612427       │
│       test/num_samples        │             94.0              │
│           test/rtf            │      1.7359508275985718       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5720413327217102       │
│   test/wer/whisper-large-v3   │     0.022727273404598236      │
└───────────────────────────────┴───────────────────────────────

livespeech2_table11_offline_lmin_2_lmax_4
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.16970567405223846      │
│   test/avg_output_duration    │       5.531864166259766       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │      0.0266313124448061       │
│          test/dnsmos          │       3.87231707572937        │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3923124074935913       │
│       test/num_samples        │             94.0              │
│           test/rtf            │       1.730790376663208       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5717445611953735       │
│   test/wer/whisper-large-v3   │     0.026913875713944435      │
└───────────────────────────────┴───────────────────────────────

livespeech2_table11_offline_lmin_3_lmax_7
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.20905320346355438      │
│   test/avg_output_duration    │       5.551722049713135       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │      0.04092690721154213      │
│          test/dnsmos          │       3.823822259902954       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3910660743713379       │
│       test/num_samples        │             94.0              │
│           test/rtf            │      1.7252918481826782       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5726958513259888       │
│   test/wer/whisper-large-v3   │      0.0466507188975811       │
└───────────────────────────────┴───────────────────────────────

livespeech2_table11_online_lmin_1_lmax_1
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │       0.238976389169693       │
│   test/avg_output_duration    │      15.616028785705566       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │     0.042711928486824036      │
│          test/dnsmos          │       3.967125177383423       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.4100872874259949       │
│       test/num_samples        │             44.0              │
│           test/rtf            │       1.809208631515503       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6475815176963806       │
│   test/wer/whisper-large-v3   │      0.05295950174331665      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table11_online_lmin_1_lmax_3
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.1912490427494049       │
│   test/avg_output_duration    │      15.672091484069824       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │     0.029469365254044533      │
│          test/dnsmos          │      3.9774904251098633       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.41522642970085144      │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.8318812847137451       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6446912288665771       │
│   test/wer/whisper-large-v3   │      0.03582554683089256      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table11_online_lmin_2_lmax_2
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.18868090212345123      │
│   test/avg_output_duration    │      15.656638145446777       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │     0.029935652390122414      │
│          test/dnsmos          │      3.9816946983337402       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.40933990478515625      │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.8059111833572388       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6468503475189209       │
│   test/wer/whisper-large-v3   │     0.035306334495544434      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table11_online_lmin_2_lmax_4
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.20562028884887695      │
│   test/avg_output_duration    │      15.685425758361816       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │     0.028723305091261864      │
│          test/dnsmos          │      3.9901132583618164       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.4118919372558594       │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.8171699047088623       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6527838706970215       │
│   test/wer/whisper-large-v3   │     0.034787122160196304      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table11_online_lmin_3_lmax_7
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.2201903760433197       │
│   test/avg_output_duration    │      15.686336517333984       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │      0.05753986909985542      │
│          test/dnsmos          │      3.9728944301605225       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.41272592544555664      │
│       test/num_samples        │             44.0              │
│           test/rtf            │       1.820849895477295       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6486545205116272       │
│   test/wer/whisper-large-v3   │      0.07372793555259705      │
└───────────────────────────────┴───────────────────────────────┘

==> Assets/livespeech2_table12.txt <==
livespeech2_table12_offline_np_1_nf_1
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.24499286711215973      │
│   test/avg_output_duration    │       5.584772109985352       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │      0.03170394152402878      │
│          test/dnsmos          │      3.8345725536346436       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3923003375530243       │
│       test/num_samples        │             94.0              │
│           test/rtf            │      1.7307370901107788       │
│ test/ss/spkrec-ecapa-voxceleb │       0.560233473777771       │
│   test/wer/whisper-large-v3   │      0.03528708219528198      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_offline_np_2_nf_2
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.1904352605342865       │
│   test/avg_output_duration    │       5.541934967041016       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │     0.025709016248583794      │
│          test/dnsmos          │      3.8542304039001465       │
│       test/global_step        │           850000.0            │
│         test/latency          │       0.394365519285202       │
│       test/num_samples        │             94.0              │
│           test/rtf            │       1.739848017692566       │
│ test/ss/spkrec-ecapa-voxceleb │       0.564521074295044       │
│   test/wer/whisper-large-v3   │     0.026913875713944435      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_offline_np_10_nf_1
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.21481026709079742      │
│   test/avg_output_duration    │      5.5575385093688965       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │     0.031473368406295776      │
│          test/dnsmos          │      3.8333330154418945       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.39345279335975647      │
│       test/num_samples        │             94.0              │
│           test/rtf            │       1.735821008682251       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5640808939933777       │
│   test/wer/whisper-large-v3   │     0.031100478023290634      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_offline_np_10_nf_2
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.16970567405223846      │
│   test/avg_output_duration    │       5.531864166259766       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │      0.0266313124448061       │
│          test/dnsmos          │       3.87231707572937        │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3937280476093292       │
│       test/num_samples        │             94.0              │
│           test/rtf            │      1.7370357513427734       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5717445611953735       │
│   test/wer/whisper-large-v3   │     0.026913875713944435      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_offline_np_10_nf_4
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.626169681549072       │
│ test/avg_full_enroll_duration │      7.9972357749938965       │
│     test/avg_length_diff      │      0.19075706601142883      │
│   test/avg_output_duration    │       5.550303936004639       │
│   test/avg_target_duration    │       5.672232627868652       │
│  test/cer/wav2vec2-base-960h  │     0.027323033660650253      │
│          test/dnsmos          │       3.842712163925171       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.3915921449661255       │
│       test/num_samples        │             94.0              │
│           test/rtf            │      1.7276127338409424       │
│ test/ss/spkrec-ecapa-voxceleb │      0.5654552578926086       │
│   test/wer/whisper-large-v3   │      0.02930621989071369      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_online_np_1_nf_1
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.2373172640800476       │
│   test/avg_output_duration    │      15.688455581665039       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │     0.031054742634296417      │
│          test/dnsmos          │      3.9585371017456055       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.40726497769355774      │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.7967572212219238       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6486794948577881       │
│   test/wer/whisper-large-v3   │      0.04569055140018463      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_online_np_2_nf_2
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.19884945452213287      │
│   test/avg_output_duration    │      15.655120849609375       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │      0.03832882642745972      │
│          test/dnsmos          │       4.00076150894165        │
│       test/global_step        │           850000.0            │
│         test/latency          │       0.409692645072937       │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.8074675798416138       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6447188854217529       │
│   test/wer/whisper-large-v3   │      0.04465213045477867      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_online_np_10_nf_1
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.2234857976436615       │
│   test/avg_output_duration    │      15.687542915344238       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │      0.03609064593911171      │
│          test/dnsmos          │       3.989804267883301       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.41197317838668823      │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.8175286054611206       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6457796096801758       │
│   test/wer/whisper-large-v3   │      0.04672897234559059      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_online_np_10_nf_2
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.20274148881435394      │
│   test/avg_output_duration    │      15.678455352783203       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │     0.034971557557582855      │
│          test/dnsmos          │       3.994314670562744       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.41628792881965637      │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.8365641832351685       │
│ test/ss/spkrec-ecapa-voxceleb │      0.6506335735321045       │
│   test/wer/whisper-large-v3   │      0.04880581423640251      │
└───────────────────────────────┴───────────────────────────────┘

livespeech2_table12_online_np_10_nf_4
┏━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┳━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┓
┃          Test metric          ┃         DataLoader 0          ┃
┡━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━╇━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━━┩
│   test/avg_enroll_duration    │       4.656818866729736       │
│ test/avg_full_enroll_duration │      10.452506065368652       │
│     test/avg_length_diff      │      0.18605589866638184      │
│   test/avg_output_duration    │      15.702698707580566       │
│   test/avg_target_duration    │      15.829316139221191       │
│  test/cer/wav2vec2-base-960h  │      0.02713792771100998      │
│          test/dnsmos          │      3.9952666759490967       │
│       test/global_step        │           850000.0            │
│         test/latency          │      0.4095834493637085       │
│       test/num_samples        │             44.0              │
│           test/rtf            │      1.8069857358932495       │
│ test/ss/spkrec-ecapa-voxceleb │       0.644223690032959       │
│   test/wer/whisper-large-v3   │     0.032710280269384384      │
└───────────────────────────────┴───────────────────────────────┘






==> Assets/long/results.json <==
{
    "test/num_samples": 30.0,
    "test/wer/whisper-large-v3": 0.026920031756162643,
    "test/cer/wav2vec2-base-960h": 0.023697379976511,
    "test/ss/spkrec-ecapa-voxceleb": 0.7019625902175903,
    "test/dnsmos": 4.0135602951049805,
    "test/avg_length_diff": 0.1458013653755188,
    "test/avg_enroll_duration": 4.725336074829102,
    "test/avg_full_enroll_duration": 11.077677726745605,
    "test/avg_target_duration": 14.734333992004395,
    "test/avg_output_duration": 14.629889488220215,
    "test/rtf": 1.5896893739700317,
    "test/latency": 0.3603295683860779
}

==> Assets/long/sample_results.json <==
[
    {
        "id": "8455/210777/8455_210777_000022_000003",
        "length_diff": -0.1169999999999991,
        "enroll_duration": 5.0,
        "target_duration": 10.369999885559082,
        "wer/whisper-large-v3/pred": "and immediately on his sitting down there got up a gentleman to whom i had not been introduced before this day and gave the health of missus nevendub and the ladies of britain",
        "wer/whisper-large-v3/ref": "and immediately on his sitting down there got up a gentleman to whom i had not been introduced before this day and gave the health of missus neverbend and the ladies of britain eula",
        "wer/whisper-large-v3/er": 0.05882352963089943,
        "cer/wav2vec2-base-960h/pred": "and immediately on his sitting down there got up a gentleman to whom i had not been introduced before this day and gave the health of missus nevendem and the ladies of britain muleh",
        "cer/wav2vec2-base-960h/ref": "and immediately on his sitting down there got up a gentleman to whom i had not been introduced before this day and gave the health of mrs neverbend and the ladies of britain eula",
        "cer/wav2vec2-base-960h/er": 0.06179775297641754,
        "spkrec-ecapa-voxceleb/score": 0.6736643314361572
    },
    {
        "id": "8230/279154/8230_279154_000021_000002",
        "length_diff": -0.22370833333333096,
        "enroll_duration": 5.0,
        "target_duration": 16.530040740966797,
        "wer/whisper-large-v3/pred": "the definition of truth as the correspondence between beliefs and facts seems peculiarly evident in the case of memory as against not only the pragmatist definition but also the idealist definition by means of coherence",
        "wer/whisper-large-v3/ref": "the definition of truth as the correspondence between beliefs and facts seems peculiarly evident in the case of memory as against not only the pragmatist definition but also the idealist definition by means of coherence",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the definition of truth as the correspondence between beliefs and facts seems peculiarly evident in the case of memory as against not only the pragnatist definition but also the idealist deponicion by means of coherence",
        "cer/wav2vec2-base-960h/ref": "the definition of truth as the correspondence between beliefs and facts seems peculiarly evident in the case of memory as against not only the pragmatist definition but also the idealist definition by means of coherence",
        "cer/wav2vec2-base-960h/er": 0.01826483942568302,
        "spkrec-ecapa-voxceleb/score": 0.6659826040267944
    },
    {
        "id": "1320/122617/1320_122617_000055_000002",
        "length_diff": 0.07633333333333425,
        "enroll_duration": 5.0,
        "target_duration": 11.59000015258789,
        "wer/whisper-large-v3/pred": "if you stay it must be to sit down here in the shadow and take the part of uncas until such times as the cunning of the indians discover the cheat when as i have already said your times of trial will come",
        "wer/whisper-large-v3/ref": "if you stay it must be to sit down here in the shadow and take the part of uncas until such times as the cunning of the indians discover the cheat when as i have already said your times of trial will come",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "if you stay it must be to sit down here in the shadow and take the part of uncass until such times as the cunning of the indians discover the cheat when as i have already said your times of trial will come",
        "cer/wav2vec2-base-960h/ref": "if you stay it must be to sit down here in the shadow and take the part of uncas until such times as the cunning of the indians discover the cheat when as i have already said your times of trial will come",
        "cer/wav2vec2-base-960h/er": 0.0049019609577953815,
        "spkrec-ecapa-voxceleb/score": 0.7488815188407898
    },
    {
        "id": "8463/287645/8463_287645_000007_000000",
        "length_diff": -0.15700000000000003,
        "enroll_duration": 4.279999732971191,
        "target_duration": 10.40999984741211,
        "wer/whisper-large-v3/pred": "henry was about 23 years of age of an active turn brown skin and had given the question of freedom his most serious attention as his actions proved",
        "wer/whisper-large-v3/ref": "henry was about 23 years of age of an active turn brown skin and had given the question of freedom his most serious attention as his actions proved",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "henry was about twenty three years of age of an active turn brown skin and had given the question of freedom his most serious attention as his actions proved",
        "cer/wav2vec2-base-960h/ref": "henry was about twentythree years of age of an active turn brown skin and had given the question of freedom his most serious attention as his actions proved",
        "cer/wav2vec2-base-960h/er": 0.006410256493836641,
        "spkrec-ecapa-voxceleb/score": 0.6585452556610107
    },
    {
        "id": "1320/122612/1320_122612_000040_000000",
        "length_diff": -0.20366666666666688,
        "enroll_duration": 5.0,
        "target_duration": 17.869998931884766,
        "wer/whisper-large-v3/pred": "i sent the hurons he said speaking to the moans yonder yonder is open sky through the tree tops and we are getting too nigh their encampment sagamore you will take the hillside to the right hunkus will bend along the brook to the left while i will try the trail",
        "wer/whisper-large-v3/ref": "i sent the hurons he said speaking to the mohicans yonder is open sky through the treetops and we are getting too nigh their encampment sagamore you will take the hillside to the right hunkus will bend along the brook to the left while i will try the trail",
        "wer/whisper-large-v3/er": 0.08163265138864517,
        "cer/wav2vec2-base-960h/pred": "i sent the hurons he said speaking to the mo ends yonder yonders open sky through the tree tops and we are getting too nigh their encampment sagamore you will take the hillside to the right huncas will bend along the brck to the left while i will try the trail",
        "cer/wav2vec2-base-960h/ref": "i sent the hurons he said speaking to the mohicans yonder is open sky through the treetops and we are getting too nigh their encampment sagamore you will take the hillside to the right hunkus will bend along the brook to the left while i will try the trail",
        "cer/wav2vec2-base-960h/er": 0.0625,
        "spkrec-ecapa-voxceleb/score": 0.6613974571228027
    },
    {
        "id": "1089/134691/1089_134691_000035_000001",
        "length_diff": -0.2103749999999991,
        "enroll_duration": 4.440000057220459,
        "target_duration": 11.17004108428955,
        "wer/whisper-large-v3/pred": "this was the call of life to his soul not the dull gross voice of the world of duties and despair not the inhuman voice that had called him to the pale service of the altar",
        "wer/whisper-large-v3/ref": "this was the call of life to his soul not the dull gross voice of the world of duties and despair not the inhuman voice that had called him to the pale service of the altar",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "this was the call of life to his soul not the dull gross voice of the world of duties in despair not the inhuman voice that had called him to the pale service of the altar",
        "cer/wav2vec2-base-960h/ref": "this was the call of life to his soul not the dull gross voice of the world of duties and despair not the inhuman voice that had called him to the pale service of the altar",
        "cer/wav2vec2-base-960h/er": 0.011627906933426857,
        "spkrec-ecapa-voxceleb/score": 0.6930993795394897
    },
    {
        "id": "1089/134686/1089_134686_000014_000003",
        "length_diff": -0.06033333333333246,
        "enroll_duration": 3.7100415229797363,
        "target_duration": 23.459999084472656,
        "wer/whisper-large-v3/pred": "if ever his soul reinterring her dwelling shyly after the frenzy of his body is lust had spent itself was turned towards her whose emblem is the morning star bright and musical telling of heaven and infusing peace it was when her names were murmured softly by lips whereon there still lingered foul and shameful words the savor itself of a lewd kiss",
        "wer/whisper-large-v3/ref": "if ever his soul re entering her dwelling shyly after the frenzy of his body is lust had spent itself was turned towards her whose emblem is the morning star bright and musical telling of heaven and infusing peace it was when her names were murmured softly by lips whereon there still lingered foul and shameful words the savor itself of a lewd kiss",
        "wer/whisper-large-v3/er": 0.03125,
        "cer/wav2vec2-base-960h/pred": "if ever his soul reintearing her dwelling shyly after the frenzy of his bodys lust had spent itself was turned towards her whose emblem is the morning star bright and musical telling of heaven an infusing peace it was when her names were murmured softly by lips whereon there still lingered foul and shameful words the savour itself of a luwde kiss",
        "cer/wav2vec2-base-960h/ref": "if ever his soul reentering her dwelling shyly after the frenzy of his bodys lust had spent itself was turned towards her whose emblem is the morning star bright and musical telling of heaven and infusing peace it was when her names were murmured softly by lips whereon there still lingered foul and shameful words the savour itself of a lewd kiss",
        "cer/wav2vec2-base-960h/er": 0.014409221708774567,
        "spkrec-ecapa-voxceleb/score": 0.6041922569274902
    },
    {
        "id": "7729/102255/7729_102255_000012_000012",
        "length_diff": -0.3070000000000004,
        "enroll_duration": 5.0,
        "target_duration": 13.960000038146973,
        "wer/whisper-large-v3/pred": "they might be deaf to the equalities proclaimed in the declaration of independence or blind to the moral sin of slavery but they comprehended a rifle which could be fired 10 times a minute and kill a man at a 1000 yards",
        "wer/whisper-large-v3/ref": "they might be deaf to the equalities proclaimed in the declaration of independence or blind to the moral sin of slavery but they comprehended a rifle which could be fired 10 times a minute and kill a man at a 1000 yards",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "they might be deaf to the equalities proclaimed in the declaration of independence or blind to the moral sin of slavery but they comprehended a rifle which could be fired ten times a minute and kill a man at a thousand yards",
        "cer/wav2vec2-base-960h/ref": "they might be deaf to the equalities proclaimed in the declaration of independence or blind to the moral sin of slavery but they comprehended a rifle which could be fired ten times a minute and kill a man at a thousand yards",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6787014007568359
    },
    {
        "id": "3570/5696/3570_5696_000002_000001",
        "length_diff": -0.0303333333333331,
        "enroll_duration": 5.0,
        "target_duration": 11.269999504089355,
        "wer/whisper-large-v3/pred": "under the simple test of effectiveness for advertising we should expect to find leisure in the conspicuous consumption of goods dividing the field of pecuniary emulation pretty evenly between them at the outset",
        "wer/whisper-large-v3/ref": "under the simple test of effectiveness for advertising we should expect to find leisure and the conspicuous consumption of goods dividing the field of pecuniary emulation pretty evenly between them at the outset",
        "wer/whisper-large-v3/er": 0.03030303120613098,
        "cer/wav2vec2-base-960h/pred": "under the simple test of effectiveness for advertising we should expect to find leisure and the conspicuous consumption of goods dividing the field of pecuniary emulation pretty evenly between them at the outset to",
        "cer/wav2vec2-base-960h/ref": "under the simple test of effectiveness for advertising we should expect to find leisure and the conspicuous consumption of goods dividing the field of pecuniary emulation pretty evenly between them at the outset",
        "cer/wav2vec2-base-960h/er": 0.014218009077012539,
        "spkrec-ecapa-voxceleb/score": 0.6418684124946594
    },
    {
        "id": "8224/274384/8224_274384_000031_000001",
        "length_diff": 0.10295833333333348,
        "enroll_duration": 4.720083236694336,
        "target_duration": 17.710041046142578,
        "wer/whisper-large-v3/pred": "the english commissioners who some days after came to take him under their custody were admitted to kiss his hands and he received them with the same grace and cheerfulness as if they had traveled on no other errand than to pay court to him",
        "wer/whisper-large-v3/ref": "the english commissioners who some days after came to take him under their custody were admitted to kiss his hands and he received them with the same grace and cheerfulness as if they had traveled on no other errand than to pay court to him",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the english commissioners who some days after came to take him under their custody were admitted to kiss his hands and he received them with the same grace and cheerfulness as if they had travelled on no other errand than to pay court to him",
        "cer/wav2vec2-base-960h/ref": "the english commissioners who some days after came to take him under their custody were admitted to kiss his hands and he received them with the same grace and cheerfulness as if they had travelled on no other errand than to pay court to him",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.8178789615631104
    },
    {
        "id": "2961/961/2961_961_000023_000003",
        "length_diff": -0.37041666666666373,
        "enroll_duration": 5.0,
        "target_duration": 20.450082778930664,
        "wer/whisper-large-v3/pred": "but violent as were the internal and elementary fluids the tide became still more violent when the body came into contact with flaming fire or the solid earth or gliding waters or the stormy wind the motions produced by these impulses pass through the body to the soul and have the name of sensations",
        "wer/whisper-large-v3/ref": "but violent as were the internal and alimentary fluids the tide became still more violent when the body came into contact with flaming fire or the solid earth or gliding waters or the stormy wind the motions produced by these impulses pass through the body to the soul and have the name of sensations",
        "wer/whisper-large-v3/er": 0.018518518656492233,
        "cer/wav2vec2-base-960h/pred": "but violent as were the internal and elimentary fluids the tide became still more violent when the body came into contact with flaming fire or the solid earth or gliding waters or the stormy wind the motions produced by these impulses passed through the body to the soul and have the name of sensations",
        "cer/wav2vec2-base-960h/ref": "but violent as were the internal and alimentary fluids the tide became still more violent when the body came into contact with flaming fire or the solid earth or gliding waters or the stormy wind the motions produced by these impulses pass through the body to the soul and have the name of sensations",
        "cer/wav2vec2-base-960h/er": 0.009999999776482582,
        "spkrec-ecapa-voxceleb/score": 0.7522245645523071
    },
    {
        "id": "5105/28241/5105_28241_000018_000000",
        "length_diff": -0.0070000000000014495,
        "enroll_duration": 5.0,
        "target_duration": 15.220000267028809,
        "wer/whisper-large-v3/pred": "both the count and the captain expressed themselves reassured by his representations and observed that they must now do all in their power to discover what had become of the vast continent of africa of which they were hitherto failing so completely to find a vestige",
        "wer/whisper-large-v3/ref": "both the count and the captain expressed themselves reassured by his representations and observed that they must now do all in their power to discover what had become of the vast continent of africa of which they were hitherto failing so completely to find a vestige",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "both the count and the captain expressed themselves reassured by his representations and observed that they must now do all in their power to discover what had become of the vast continent of africa of which they were hitherto failing so completely to find a vestige",
        "cer/wav2vec2-base-960h/ref": "both the count and the captain expressed themselves reassured by his representations and observed that they must now do all in their power to discover what had become of the vast continent of africa of which they were hitherto failing so completely to find a vestige",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.7222702503204346
    },
    {
        "id": "1089/134686/1089_134686_000001_000001",
        "length_diff": 0.15633333333333255,
        "enroll_duration": 5.0,
        "target_duration": 12.829999923706055,
        "wer/whisper-large-v3/pred": "he hoped there would be stew for dinner turnips and carrots and bruised potatoes and fat mutton pieces to be ladled out in thick peppered flour fished sauce suffered into you his belly counseled him",
        "wer/whisper-large-v3/ref": "he hoped there would be stew for dinner turnips and carrots and bruised potatoes and fat mutton pieces to be ladled out in thick peppered flour fattened sauce stuff it into you his belly counseled him",
        "wer/whisper-large-v3/er": 0.0833333358168602,
        "cer/wav2vec2-base-960h/pred": "he hoped there would be stew for dinner turnips and carrots and bruised potatoes and fat mutton pieces to be laddled out in thick peppered flurfished sauce suffered into you his belly counselled him",
        "cer/wav2vec2-base-960h/ref": "he hoped there would be stew for dinner turnips and carrots and bruised potatoes and fat mutton pieces to be ladled out in thick peppered flourfattened sauce stuff it into you his belly counseled him",
        "cer/wav2vec2-base-960h/er": 0.06532663106918335,
        "spkrec-ecapa-voxceleb/score": 0.6620931625366211
    },
    {
        "id": "4446/2273/4446_2273_000035_000001",
        "length_diff": 0.05633333333333468,
        "enroll_duration": 3.9899582862854004,
        "target_duration": 13.6899995803833,
        "wer/whisper-large-v3/pred": "it was not in the ingratiating tone of the habitual beggar it had come out of the depths of the poor creature is sorrow vibrating with pity for their youth and despair at the turribleness of human life it had the anguish of a voice of prophecy",
        "wer/whisper-large-v3/ref": "it was not in the ingratiating tone of the habitual beggar it had come out of the depths of the poor creature is sorrow vibrating with pity for their youth and despair at the terribleness of human life it had the anguish of a voice of prophecy",
        "wer/whisper-large-v3/er": 0.021276595070958138,
        "cer/wav2vec2-base-960h/pred": "it was not an the ingratiating tone of the habitual beggar it had come out of the depths of the poor creatures sorrow vibrating with pity for their youth in despair at the terribleness of human life it had the anguish of a voice of prophecy",
        "cer/wav2vec2-base-960h/ref": "it was not in the ingratiating tone of the habitual beggar it had come out of the depths of the poor creatures sorrow vibrating with pity for their youth and despair at the terribleness of human life it had the anguish of a voice of prophecy",
        "cer/wav2vec2-base-960h/er": 0.01244813296943903,
        "spkrec-ecapa-voxceleb/score": 0.744742751121521
    },
    {
        "id": "5639/40744/5639_40744_000011_000001",
        "length_diff": -0.08699999999999974,
        "enroll_duration": 5.0,
        "target_duration": 11.180000305175781,
        "wer/whisper-large-v3/pred": "in spite of all their tenderness her anguish was too poignant to be soon allayed and from that fatal night she continued to live the life of a recluse under the protection of her parents",
        "wer/whisper-large-v3/ref": "in spite of all their tenderness her anguish was too poignant to be soon allayed and from that fatal night she continued to live the life of a recluse under the protection of her parents",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "in spite of all their tenderness her anguish was too poignant to be soon allayed and from that fatal night she continued to live the life of a recluse under the protection of her parents",
        "cer/wav2vec2-base-960h/ref": "in spite of all their tenderness her anguish was too poignant to be soon allayed and from that fatal night she continued to live the life of a recluse under the protection of her parents",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.7492520213127136
    },
    {
        "id": "8230/279154/8230_279154_000009_000002",
        "length_diff": -0.2436666666666678,
        "enroll_duration": 5.0,
        "target_duration": 10.470000267028809,
        "wer/whisper-large-v3/pred": "this would seem to suggest that we have a way of knowing the past which is independent of images by means of which we can criticize image memories",
        "wer/whisper-large-v3/ref": "this would seem to suggest that we have a way of knowing the past which is independent of images by means of which we can criticize image memories",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "this would seem to suggest that we have a way of knowing the past which is independent of images by means of which we can criticize image memories",
        "cer/wav2vec2-base-960h/ref": "this would seem to suggest that we have a way of knowing the past which is independent of images by means of which we can criticize image memories",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.7216957807540894
    },
    {
        "id": "7176/88083/7176_88083_000005_000002",
        "length_diff": 0.01633333333333198,
        "enroll_duration": 5.0,
        "target_duration": 12.050000190734863,
        "wer/whisper-large-v3/pred": "the rapids were foam white or golden ruddy or deep shining green brown under the sharp and patchy sunlight and they were sown thickly with wet black rocks here and there glinting with purple",
        "wer/whisper-large-v3/ref": "the rapids were foam white or golden ruddy or deep shining green brown under the sharp and patchy sunlight and they were sewn thickly with wet black rocks here and there glinting with purple",
        "wer/whisper-large-v3/er": 0.029411764815449715,
        "cer/wav2vec2-base-960h/pred": "the rapids were foam white or golden ruddy or deep shining green brown under the sharp and patchy sunlight and they were sewn thickly with wet black rocks here and there glinting with purple",
        "cer/wav2vec2-base-960h/ref": "the rapids were foam white or golden ruddy or deep shining greenbrown under the sharp and patchy sunlight and they were sewn thickly with wet black rocks here and there glinting with purple",
        "cer/wav2vec2-base-960h/er": 0.005291005130857229,
        "spkrec-ecapa-voxceleb/score": 0.829100489616394
    },
    {
        "id": "4970/29095/4970_29095_000034_000001",
        "length_diff": -0.2736249999999991,
        "enroll_duration": 3.1399998664855957,
        "target_duration": 20.33995819091797,
        "wer/whisper-large-v3/pred": "if i go to meeting at all i like best to sit in the quiet old house in jermantown where the windows are all open and i can see the trees and hear the stir of the leaves it is such a crush at the yearly meeting at arch street and then there is the row of sleek looking young men who lie in the curbstone and stare at us as we come out",
        "wer/whisper-large-v3/ref": "if i go to meeting at all i like best to sit in the quiet old house in germantown where the windows are all open and i can see the trees and hear the stir of the leaves it is such a crush at the yearly meeting at arch street and then there is the row of sleek looking young men who lie in the curbstone and stare at us as we come out",
        "wer/whisper-large-v3/er": 0.013513513840734959,
        "cer/wav2vec2-base-960h/pred": "if id go to meeting at all i like best to sit in the quiet old house in germantown where the windows are all open and i can see the treets and here a stir of the leaves its such a crush at the yearly meeting at arch street and then theres the row of sleek looking young men who lie in the curbstone and stare at us as we come out",
        "cer/wav2vec2-base-960h/ref": "if i go to meeting at all i like best to sit in the quiet old house in germantown where the windows are all open and i can see the trees and hear the stir of the leaves its such a crush at the yearly meeting at arch street and then theres the row of sleeklooking young men who lie in the curbstone and stare at us as we come out",
        "cer/wav2vec2-base-960h/er": 0.024390242993831635,
        "spkrec-ecapa-voxceleb/score": 0.530232310295105
    },
    {
        "id": "237/134493/237_134493_000006_000004",
        "length_diff": -0.08033333333333381,
        "enroll_duration": 5.0,
        "target_duration": 10.800000190734863,
        "wer/whisper-large-v3/pred": "yet sometimes in the pauses of his work the young man frowned and looked at the ground with an intent which suggested that even 21 might have its problems",
        "wer/whisper-large-v3/ref": "yet sometimes in the pauses of his work the young man frowned and looked at the ground with an intentness which suggested that even 21 might have its problems",
        "wer/whisper-large-v3/er": 0.03448275849223137,
        "cer/wav2vec2-base-960h/pred": "yet sometimes in the pauses of his work the young man frowned and looked up the ground with an intent intent which suggested that even twenty one might have its problems it",
        "cer/wav2vec2-base-960h/ref": "yet sometimes in the pauses of his work the young man frowned and looked at the ground with an intentness which suggested that even twentyone might have its problems",
        "cer/wav2vec2-base-960h/er": 0.06666667014360428,
        "spkrec-ecapa-voxceleb/score": 0.6823166608810425
    },
    {
        "id": "237/126133/237_126133_000049_000000",
        "length_diff": -0.12700000000000067,
        "enroll_duration": 3.9700000286102295,
        "target_duration": 12.5,
        "wer/whisper-large-v3/pred": "but the chubby face did not look up brightly as usual and the next moment without a bit of warning phronsie sprang past them all even polly and flung herself into mister king is arms in a perfect torrent of sobs",
        "wer/whisper-large-v3/ref": "but the chubby face did not look up brightly as usual and the next moment without a bit of warning franzi sprang past them all even polly and flung herself into mister king is arms in a perfect torrent of sobs",
        "wer/whisper-large-v3/er": 0.024390242993831635,
        "cer/wav2vec2-base-960h/pred": "but the chubby face didnt look up brightly as usual and the next moment without a bit of warning phronsie sprang past them all even polly and flung herself into mister kings arms in a perfect torrent of sobs",
        "cer/wav2vec2-base-960h/ref": "but the chubby face didnt look up brightly as usual and the next moment without a bit of warning franzi sprang past them all even polly and flung herself into mr kings arms in a perfect torrent of sobs",
        "cer/wav2vec2-base-960h/er": 0.04477611929178238,
        "spkrec-ecapa-voxceleb/score": 0.6911093592643738
    },
    {
        "id": "1188/133604/1188_133604_000018_000002",
        "length_diff": 0.04304166666666731,
        "enroll_duration": 5.0,
        "target_duration": 20.849958419799805,
        "wer/whisper-large-v3/pred": "there are just 4 touches fine as the finest penmanship to do that beak and yet you will find that in the peculiar peggish showcase mumbling and nibbling action of it and all the character in which this nibbling beak differs from the tearing beak of the eagle it is impossible to go farther or be more precise",
        "wer/whisper-large-v3/ref": "there are just 4 touches fine as the finest penmanship to do that beak and yet you will find that in the peculiar perroquettish mumbling and nibbling action of it and all the character in which this nibbling beak differs from the tearing beak of the eagle it is impossible to go farther or be more precise",
        "wer/whisper-large-v3/er": 0.035087719559669495,
        "cer/wav2vec2-base-960h/pred": "there are just four touches fine as the finest penmanship to do that beak and yet you will find that in the peculiar pegrushokish mumbling and nibbling action of it and all the character in which this nibbling beak differs from the tearing beak of the eagle it is impossible to go farther or be more precise",
        "cer/wav2vec2-base-960h/ref": "there are just four touches fine as the finest penmanship to do that beak and yet you will find that in the peculiar perroquettish mumbling and nibbling action of it and all the character in which this nibbling beak differs from the tearing beak of the eagle it is impossible to go farther or be more precise",
        "cer/wav2vec2-base-960h/er": 0.022727273404598236,
        "spkrec-ecapa-voxceleb/score": 0.797092080116272
    },
    {
        "id": "8230/279154/8230_279154_000028_000004",
        "length_diff": -0.19358333333333277,
        "enroll_duration": 5.0,
        "target_duration": 20.779916763305664,
        "wer/whisper-large-v3/pred": "i do not wish to undertake the analysis of belief at present since it will be the subject of the 12th lecture for the present i merely do wish to emphasize the fact that recognition in our 2nd sense consists in a belief which we may express approximately in the words this has existed before",
        "wer/whisper-large-v3/ref": "i do not wish to undertake the analysis of belief at present since it will be the subject of the 12th lecture for the present i merely wish to emphasize the fact that recognition in our 2nd sense consists in a belief which we may express approximately in the words this has existed before",
        "wer/whisper-large-v3/er": 0.018518518656492233,
        "cer/wav2vec2-base-960h/pred": "i do not wish to undertake the analysis of belief at present since it will be the subject of the twelfth lecture for the present i merely to wish emphasize the fact that recognition in our second sense consists in a belief which we may express approximately in the words this has existed before",
        "cer/wav2vec2-base-960h/ref": "i do not wish to undertake the analysis of belief at present since it will be the subject of the twelfth lecture for the present i merely wish to emphasize the fact that recognition in our second sense consists in a belief which we may express approximately in the words this has existed before",
        "cer/wav2vec2-base-960h/er": 0.020408162847161293,
        "spkrec-ecapa-voxceleb/score": 0.7225324511528015
    },
    {
        "id": "5142/36600/5142_36600_000010_000001",
        "length_diff": 0.0896666666666679,
        "enroll_duration": 5.0,
        "target_duration": 13.1899995803833,
        "wer/whisper-large-v3/pred": "all the more stress would be laid on this fact as it would be an exceptional one for i am informed by mister denny that the most different kinds of dogs fowls and pigeons in england are infested by the same species of pediculi or",
        "wer/whisper-large-v3/ref": "all the more stress would be laid on this fact as it would be an exceptional one for i am informed by mister denny that the most different kinds of dogs fowls and pigeons in england are infested by the same species of pediculi or lice",
        "wer/whisper-large-v3/er": 0.021739130839705467,
        "cer/wav2vec2-base-960h/pred": "all the more stress would be laid on this fact as it would be an exceptional one for i am informed by mister dennay that the most different kinds of dogs fowls and pigeons in england are infested by the same species of pedaculi or lishe",
        "cer/wav2vec2-base-960h/ref": "all the more stress would be laid on this fact as it would be an exceptional one for i am informed by mr denny that the most different kinds of dogs fowls and pigeons in england are infested by the same species of pediculi or lice",
        "cer/wav2vec2-base-960h/er": 0.03478260710835457,
        "spkrec-ecapa-voxceleb/score": 0.7039780020713806
    },
    {
        "id": "5683/32879/5683_32879_000014_000001",
        "length_diff": -0.1403333333333343,
        "enroll_duration": 5.0,
        "target_duration": 11.220000267028809,
        "wer/whisper-large-v3/pred": "there was something of sweetness and fondness in her tones and manner which was new to rachel and comforting and she returned the greeting as kindly and felt more like her former self",
        "wer/whisper-large-v3/ref": "there was something of sweetness and fondness in her tones and manner which was new to rachel and comforting and she returned the greeting as kindly and felt more like her former self",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "there was something of sweetness and fondness in her tones and manner which was new to rachel and comforting and she returned the greeting as kindly and felt more like her former self",
        "cer/wav2vec2-base-960h/ref": "there was something of sweetness and fondness in her tones and manner which was new to rachel and comforting and she returned the greeting as kindly and felt more like her former self",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6796196699142456
    },
    {
        "id": "4446/2273/4446_2273_000020_000001",
        "length_diff": 0.06300000000000061,
        "enroll_duration": 3.509999990463257,
        "target_duration": 11.949999809265137,
        "wer/whisper-large-v3/pred": "there was watercress soup and sole and a delightful omelet stuffed with mushrooms and truffles and 2 small rare ducklings and archokes and a dry yellow roan wine of which bartley had always been very fond",
        "wer/whisper-large-v3/ref": "there was watercress soup and sole and a delightful omelet stuffed with mushrooms and truffles and 2 small rare ducklings and artichokes and a dry yellow roan wine of which bartley had always been very fond",
        "wer/whisper-large-v3/er": 0.02777777798473835,
        "cer/wav2vec2-base-960h/pred": "there was watercriss soup and soul and a delightful onlet stuffed with mushrooms and truffles and two small rare ducklings and archokes and a dry yellow rown whine of which bartley had always been very fond",
        "cer/wav2vec2-base-960h/ref": "there was watercress soup and sole and a delightful omelet stuffed with mushrooms and truffles and two small rare ducklings and artichokes and a dry yellowroan wine of which bartley had always been very fond",
        "cer/wav2vec2-base-960h/er": 0.04830917716026306,
        "spkrec-ecapa-voxceleb/score": 0.7423712611198425
    },
    {
        "id": "2300/131720/2300_131720_000010_000004",
        "length_diff": -0.3602916666666669,
        "enroll_duration": 5.0,
        "target_duration": 14.399958610534668,
        "wer/whisper-large-v3/pred": "the invention is in universal use to day alike for direct and for alternating current and as well in the equipment of large buildings as in the induction distribution of the most extensive central station",
        "wer/whisper-large-v3/ref": "the invention is in universal use today alike for direct and for alternating current and as well in the equipment of large buildings as in the distribution system of the most extensive central station networks",
        "wer/whisper-large-v3/er": 0.1428571492433548,
        "cer/wav2vec2-base-960h/pred": "the invention is in universal use to day alike for direct and for alternating current and as well in the equipment of large buildings as in the inocion distribution of the most extensive central station metaress",
        "cer/wav2vec2-base-960h/ref": "the invention is in universal use today alike for direct and for alternating current and as well in the equipment of large buildings as in the distribution system of the most extensive central station networks",
        "cer/wav2vec2-base-960h/er": 0.10047847032546997,
        "spkrec-ecapa-voxceleb/score": 0.7993447184562683
    },
    {
        "id": "5105/28233/5105_28233_000018_000002",
        "length_diff": 0.01633333333333553,
        "enroll_duration": 5.0,
        "target_duration": 17.450000762939453,
        "wer/whisper-large-v3/pred": "to crown allmottma boasted a mountain a veritable mountain envious tongues indeed might pronounce it little more than a hill but bensop would have allowed himself to be hewn in pieces rather than admit that it was anything less than 15000 feet in height",
        "wer/whisper-large-v3/ref": "to crown all montmartre boasted a mountain a veritable mountain envious tongues indeed might pronounce it little more than a hill but ben zouf would have allowed himself to be hewn in pieces rather than admit that it was anything less than 15000 feet in height",
        "wer/whisper-large-v3/er": 0.08695652335882187,
        "cer/wav2vec2-base-960h/pred": "to crown all motmu boasted a mountain a veritable mountain envious tongues indeed might pronounce it little more than a hill but bensoff would have allowed himself to be hewn in pieces rather than admit that it was anything less than fifteen thousand feet in height",
        "cer/wav2vec2-base-960h/ref": "to crown all montmartre boasted a mountain a veritable mountain envious tongues indeed might pronounce it little more than a hill but ben zouf would have allowed himself to be hewn in pieces rather than admit that it was anything less than fifteen thousand feet in height",
        "cer/wav2vec2-base-960h/er": 0.033210333436727524,
        "spkrec-ecapa-voxceleb/score": 0.708878219127655
    },
    {
        "id": "8455/210777/8455_210777_000056_000000",
        "length_diff": -0.20366666666666688,
        "enroll_duration": 5.0,
        "target_duration": 13.34999942779541,
        "wer/whisper-large-v3/pred": "what worldwide iniquity such a speech as that discloses said i still turning myself to the captain for though i would have crushed them both by my words had it been possible my dislike sentared itself in sir ferdinando",
        "wer/whisper-large-v3/ref": "what worldwide iniquity such a speech as that discloses said i still turning myself to the captain for though i would have crushed them both by my words had it been possible my dislike centered itself on sir ferdinando",
        "wer/whisper-large-v3/er": 0.05128205195069313,
        "cer/wav2vec2-base-960h/pred": "what world wide iniquitye such a speech as that discloses said i still turning myself to the captain for though i would have crushed them both by my words had it been possible my dislike entered itself in sir ferdinando",
        "cer/wav2vec2-base-960h/ref": "what worldwide iniquity such a speech as that discloses said i still turning myself to the captain for though i would have crushed them both by my words had it been possible my dislike centred itself on sir ferdinando",
        "cer/wav2vec2-base-960h/er": 0.02304147556424141,
        "spkrec-ecapa-voxceleb/score": 0.6807852387428284
    },
    {
        "id": "5683/32865/5683_32865_000018_000000",
        "length_diff": -0.0936666666666639,
        "enroll_duration": 5.0,
        "target_duration": 23.559999465942383,
        "wer/whisper-large-v3/pred": "well it was pretty french i dare say a little set of tablets a toy the cover of enamel studded in small jewels with a slender border of symbolic flowers and with a heart in the center a mosaic of little carbuncles rubies and other red and crimson stones placed with a view to light and shade",
        "wer/whisper-large-v3/ref": "well it was pretty french i dare say a little set of tablets a toy the cover of enamel studded in small jewels with a slender border of symbolic flowers and with a heart in the center a mosaic of little carbuncles rubies and other red and crimson stones placed with a view to light and shade",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "well it was pretty french i dare say a little set of tablets a toy the cover of enamels studded in small jewels with a slender border of symbolic flowers and with a heart in the centre a mosaic of little carbuncles rubies and other red and crimson stones placed with a view to light and shade",
        "cer/wav2vec2-base-960h/ref": "well it was pretty french i dare say a little set of tablets a toy the cover of enamel studded in small jewels with a slender border of symbolic flowers and with a heart in the center a mosaic of little carbuncles rubies and other red and crimson stones placed with a view to light and shade",
        "cer/wav2vec2-base-960h/er": 0.010309278033673763,
        "spkrec-ecapa-voxceleb/score": 0.5753955841064453
    },
    {
        "id": "7729/102255/7729_102255_000028_000009",
        "length_diff": -0.26370833333333366,
        "enroll_duration": 5.0,
        "target_duration": 11.410041809082031,
        "wer/whisper-large-v3/pred": "they were squads of kansas militia companies of peaceful immigrants or gangs of irresponsible outlaws to suit the chance the whim or the need of the moment",
        "wer/whisper-large-v3/ref": "they were squads of kansas militia companies of peaceful immigrants or gangs of irresponsible outlaws to suit the chance the whim or the need of the moment",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "they were squads of kansas militia companies of peaceful imigrants or gangs of irresponsible outlaws to suit the chance the whim or the need of the moment",
        "cer/wav2vec2-base-960h/ref": "they were squads of kansas militia companies of peaceful immigrants or gangs of irresponsible outlaws to suit the chance the whim or the need of the moment",
        "cer/wav2vec2-base-960h/er": 0.006451612804085016,
        "spkrec-ecapa-voxceleb/score": 0.7196319103240967
    }
]

==> Assets/short/results.json <==
{
    "test/num_samples": 58.0,
    "test/wer/whisper-large-v3": 0.028409091755747795,
    "test/cer/wav2vec2-base-960h": 0.02207099460065365,
    "test/ss/spkrec-ecapa-voxceleb": 0.59702467918396,
    "test/dnsmos": 3.835536003112793,
    "test/avg_length_diff": 0.16390228271484375,
    "test/avg_enroll_duration": 4.70379114151001,
    "test/avg_full_enroll_duration": 8.59809684753418,
    "test/avg_target_duration": 5.709476947784424,
    "test/avg_output_duration": 5.571620941162109,
    "test/rtf": 1.9674737453460693,
    "test/latency": 0.44596073031425476
}

==> Assets/short/sample_results.json <==
[
    {
        "id": "6829/68771/6829_68771_000027_000000",
        "length_diff": -0.45699999999999985,
        "enroll_duration": 5.0,
        "target_duration": 3.7100000381469727,
        "wer/whisper-large-v3/pred": "the girl entered and gave an involuntary cry of surprise",
        "wer/whisper-large-v3/ref": "the girl entered and gave an involuntary cry of surprise",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the girl entered and gave an involuntary cry of surprise",
        "cer/wav2vec2-base-960h/ref": "the girl entered and gave an involuntary cry of surprise",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.5488903522491455
    },
    {
        "id": "4507/16021/4507_16021_000022_000003",
        "length_diff": -0.3736666666666668,
        "enroll_duration": 5.0,
        "target_duration": 9.960000038146973,
        "wer/whisper-large-v3/pred": "he would be like a philologist refusing to examine a fact in language a philosopher hesitating to scrutinize a fact in humanity",
        "wer/whisper-large-v3/ref": "he would be like a philologist refusing to examine a fact in language a philosopher hesitating to scrutinize a fact in humanity",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "he would be like a philogist refusing to examine a fact in language a philosopher hesitating to scrutinize a fact in humanity",
        "cer/wav2vec2-base-960h/ref": "he would be like a philologist refusing to examine a fact in language a philosopher hesitating to scrutinize a fact in humanity",
        "cer/wav2vec2-base-960h/er": 0.015748031437397003,
        "spkrec-ecapa-voxceleb/score": 0.6370217800140381
    },
    {
        "id": "121/121726/121_121726_000005_000001",
        "length_diff": -0.160333333333333,
        "enroll_duration": 5.0,
        "target_duration": 5.880000114440918,
        "wer/whisper-large-v3/pred": "the beggar is plea the politician is scepter and the drummer is ablest assistant",
        "wer/whisper-large-v3/ref": "the beggar is plea the politician is scepter and the drummer is ablest assistant",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the beggas plea the politicians sceptre and the drummes is ablest assistant",
        "cer/wav2vec2-base-960h/ref": "the beggars plea the politicians scepter and the drummers ablest assistant",
        "cer/wav2vec2-base-960h/er": 0.0810810774564743,
        "spkrec-ecapa-voxceleb/score": 0.5752783417701721
    },
    {
        "id": "2830/3979/2830_3979_000021_000000",
        "length_diff": -0.04366666666666674,
        "enroll_duration": 5.0,
        "target_duration": 6.710000038146973,
        "wer/whisper-large-v3/pred": "the lord who has given us power to teach and to hear let him also give us the power to serve and to do",
        "wer/whisper-large-v3/ref": "the lord who has given us power to teach and to hear let him also give us the power to serve and to do",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the lord who has given us power to teach and to hear let him also give us the power to serve and to do",
        "cer/wav2vec2-base-960h/ref": "the lord who has given us power to teach and to hear let him also give us the power to serve and to do",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.7626262307167053
    },
    {
        "id": "1580/141084/1580_141084_000009_000005",
        "length_diff": -0.027000000000000135,
        "enroll_duration": 5.0,
        "target_duration": 4.119999885559082,
        "wer/whisper-large-v3/pred": "i could not see that in either case holmes had come upon the clue for which he was searching",
        "wer/whisper-large-v3/ref": "i could not see that in either case holmes had come upon the clue for which he was searching",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "i could not see that in either case homes had come upon the clew for which he was searching",
        "cer/wav2vec2-base-960h/ref": "i could not see that in either case holmes had come upon the clue for which he was searching",
        "cer/wav2vec2-base-960h/er": 0.032608695328235626,
        "spkrec-ecapa-voxceleb/score": 0.5859673619270325
    },
    {
        "id": "8555/284447/8555_284447_000039_000000",
        "length_diff": -0.32033333333333314,
        "enroll_duration": 3.809999942779541,
        "target_duration": 5.199999809265137,
        "wer/whisper-large-v3/pred": "the bularoos stared a moment and then he fell back in his throne laughing boisterously",
        "wer/whisper-large-v3/ref": "the boolaroo stared a moment and then he fell back in his throne laughing boisterously",
        "wer/whisper-large-v3/er": 0.06666667014360428,
        "cer/wav2vec2-base-960h/pred": "the boolooroo stared a moment and then he fell back in his throne laughing boisterously",
        "cer/wav2vec2-base-960h/ref": "the boolaroo stared a moment and then he fell back in his throne laughing boisterously",
        "cer/wav2vec2-base-960h/er": 0.023255813866853714,
        "spkrec-ecapa-voxceleb/score": 0.4707026481628418
    },
    {
        "id": "1089/134691/1089_134691_000014_000000",
        "length_diff": -0.14033333333333342,
        "enroll_duration": 3.950000047683716,
        "target_duration": 3.4600000381469727,
        "wer/whisper-large-v3/pred": "he passed from the trembling bridge on to firm land again",
        "wer/whisper-large-v3/ref": "he passed from the trembling bridge on to firm land again",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "he passed from the trembling bridge on to firm land again",
        "cer/wav2vec2-base-960h/ref": "he passed from the trembling bridge on to firm land again",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6117715835571289
    },
    {
        "id": "7127/75946/7127_75946_000058_000000",
        "length_diff": -0.19700000000000006,
        "enroll_duration": 5.0,
        "target_duration": 6.210000038146973,
        "wer/whisper-large-v3/pred": "every word fell distinctly in perfect harmony and eloquence upon louis xer is ears",
        "wer/whisper-large-v3/ref": "every word fell distinctly in perfect harmony and eloquence upon louis xiv is ears",
        "wer/whisper-large-v3/er": 0.0714285746216774,
        "cer/wav2vec2-base-960h/pred": "every word fell distinctly in perfect harmony and eloquence upon lewis exors ears",
        "cer/wav2vec2-base-960h/ref": "every word fell distinctly in perfect harmony and eloquence upon louis xivs ears",
        "cer/wav2vec2-base-960h/er": 0.0625,
        "spkrec-ecapa-voxceleb/score": 0.6451486349105835
    },
    {
        "id": "5639/40744/5639_40744_000027_000002",
        "length_diff": -0.02024999999999988,
        "enroll_duration": 5.0,
        "target_duration": 5.539916515350342,
        "wer/whisper-large-v3/pred": "rodolfo thanked her and supper being ready they went to join the rest of the party at table",
        "wer/whisper-large-v3/ref": "rodolfo thanked her and supper being ready they went to join the rest of the party at table",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "rodolpho thanked her and supper being ready they went to join the rest of the party at table",
        "cer/wav2vec2-base-960h/ref": "rodolfo thanked her and supper being ready they went to join the rest of the party at table",
        "cer/wav2vec2-base-960h/er": 0.021978022530674934,
        "spkrec-ecapa-voxceleb/score": 0.6965687274932861
    },
    {
        "id": "1995/1837/1995_1837_000024_000000",
        "length_diff": -0.1469999999999998,
        "enroll_duration": 5.0,
        "target_duration": 3.879999876022339,
        "wer/whisper-large-v3/pred": "he heard that she was downstairs and ran to meet her with beating heart",
        "wer/whisper-large-v3/ref": "he heard that she was downstairs and ran to meet her with beating heart",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "he heard thas she was downstairs and ran to meet her with beating heart",
        "cer/wav2vec2-base-960h/ref": "he heard that she was downstairs and ran to meet her with beating heart",
        "cer/wav2vec2-base-960h/er": 0.014084506779909134,
        "spkrec-ecapa-voxceleb/score": 0.5423464775085449
    },
    {
        "id": "1995/1826/1995_1826_000047_000000",
        "length_diff": -0.1669583333333331,
        "enroll_duration": 5.0,
        "target_duration": 3.4199583530426025,
        "wer/whisper-large-v3/pred": "the golden fleece it is the silver fleece",
        "wer/whisper-large-v3/ref": "the golden fleece it is the silver fleece",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the golden fleece its the silver fleece",
        "cer/wav2vec2-base-960h/ref": "the golden fleece its the silver fleece",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.2650594413280487
    },
    {
        "id": "4970/29095/4970_29095_000006_000000",
        "length_diff": -0.3003333333333331,
        "enroll_duration": 5.0,
        "target_duration": 3.259999990463257,
        "wer/whisper-large-v3/pred": "i wanted to talk with thee a little about thy plans",
        "wer/whisper-large-v3/ref": "i wanted to talk with thee a little about thy plans",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "i wanted to talk with thee a little about thy plans",
        "cer/wav2vec2-base-960h/ref": "i wanted to talk with thee a little about thy plans",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.5041483044624329
    },
    {
        "id": "7176/88083/7176_88083_000017_000000",
        "length_diff": -0.1802916666666663,
        "enroll_duration": 5.0,
        "target_duration": 3.8599584102630615,
        "wer/whisper-large-v3/pred": "immediately over his outstretched gleaming head flew the hawk",
        "wer/whisper-large-v3/ref": "immediately over his outstretched gleaming head flew the hawk",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "immediately over his outstretched gleaming head flew the hawk",
        "cer/wav2vec2-base-960h/ref": "immediately over his outstretched gleaming head flew the hawk",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.5684430599212646
    },
    {
        "id": "3570/5696/3570_5696_000011_000006",
        "length_diff": -0.0669583333333339,
        "enroll_duration": 3.930000066757202,
        "target_duration": 7.839958190917969,
        "wer/whisper-large-v3/pred": "for this is the basis of a word of the instinct of workmanship and that instinct is the court of final appeal in any question of economic truth or odyssey",
        "wer/whisper-large-v3/ref": "for this is the basis of a word of the instinct of workmanship and that instinct is the court of final appeal in any question of economic truth or adequacy",
        "wer/whisper-large-v3/er": 0.03333333507180214,
        "cer/wav2vec2-base-960h/pred": "for this is the basis of a word of the instinct of workmanship and that instinct is the court of final appeal in any question of economic truth or edecy",
        "cer/wav2vec2-base-960h/ref": "for this is the basis of a word of the instinct of workmanship and that instinct is the court of final appeal in any question of economic truth or adequacy",
        "cer/wav2vec2-base-960h/er": 0.025806451216340065,
        "spkrec-ecapa-voxceleb/score": 0.5233384966850281
    },
    {
        "id": "3570/5694/3570_5694_000008_000003",
        "length_diff": -0.040333333333334664,
        "enroll_duration": 5.0,
        "target_duration": 8.880000114440918,
        "wer/whisper-large-v3/pred": "the consumption of luxuries in the true sense is a consumption directed to the comfort of the consumer himself and is therefore a mark of the master",
        "wer/whisper-large-v3/ref": "the consumption of luxuries in the true sense is a consumption directed to the comfort of the consumer himself and is therefore a mark of the master",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the consumption of luxuries in the true sense is a consumption directed to the comfort of the consumer himself and is therefore a mark of the master",
        "cer/wav2vec2-base-960h/ref": "the consumption of luxuries in the true sense is a consumption directed to the comfort of the consumer himself and is therefore a mark of the master",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.5836272239685059
    },
    {
        "id": "4446/2271/4446_2271_000006_000004",
        "length_diff": 0.07633333333333248,
        "enroll_duration": 5.0,
        "target_duration": 9.069999694824219,
        "wer/whisper-large-v3/pred": "she doubtless has not thought of me for years he felt the enthusiasm of the house at once and in a few moments he was caught up by the current of mcconnell is irresistible comedy",
        "wer/whisper-large-v3/ref": "she doubtless has not thought of me for years he felt the enthusiasm of the house at once and in a few moments he was caught up by the current of mcconnell is irresistible comedy",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "she doubtless hasnt thought of me for years he felt the enthusiasm of the house at once and in a few moments he was caught up by the current of maconalds irresistible comedy",
        "cer/wav2vec2-base-960h/ref": "she doubtless hasnt thought of me for years he felt the enthusiasm of the house at once and in a few moments he was caught up by the current of mcconnells irresistible comedy",
        "cer/wav2vec2-base-960h/er": 0.02298850566148758,
        "spkrec-ecapa-voxceleb/score": 0.6556911468505859
    },
    {
        "id": "2300/131720/2300_131720_000037_000001",
        "length_diff": -0.0702499999999997,
        "enroll_duration": 4.1398749351501465,
        "target_duration": 8.429916381835938,
        "wer/whisper-large-v3/pred": "the jury of a ways in presenting 4 medals to the edison company took occasion to pay a high compliment to the efficiency of the system",
        "wer/whisper-large-v3/ref": "the jury of awards in presenting 4 medals to the edison company took occasion to pay a high compliment to the efficiency of the system",
        "wer/whisper-large-v3/er": 0.07999999821186066,
        "cer/wav2vec2-base-960h/pred": "the jury of a ways in presenting four medals to the edison company took occasion to pay a high compliment to the efficiency of the system",
        "cer/wav2vec2-base-960h/ref": "the jury of awards in presenting four medals to the edison company took occasion to pay a high compliment to the efficiency of the system",
        "cer/wav2vec2-base-960h/er": 0.021897809579968452,
        "spkrec-ecapa-voxceleb/score": 0.6892725229263306
    },
    {
        "id": "260/123288/260_123288_000043_000001",
        "length_diff": 0.052958333333332774,
        "enroll_duration": 5.0,
        "target_duration": 9.64004135131836,
        "wer/whisper-large-v3/pred": "i could just see my uncle at full length on the raft and hans still at his helm and spitting fire under the action of the electricity which had saturated him",
        "wer/whisper-large-v3/ref": "i could just see my uncle at full length on the raft and hans still at his helm and spitting fire under the action of the electricity which had saturated him",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "i could just see my uncle at full length on the raft and hans still at his helm and spitting fire under the action of the electricity which had saturated him",
        "cer/wav2vec2-base-960h/ref": "i could just see my uncle at full length on the raft and hans still at his helm and spitting fire under the action of the electricity which had saturated him",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.5989130735397339
    },
    {
        "id": "8555/284447/8555_284447_000067_000000",
        "length_diff": -0.21700000000000053,
        "enroll_duration": 5.0,
        "target_duration": 7.029999732971191,
        "wer/whisper-large-v3/pred": "all right captain she said in a satisfied tone i guess we can run this blue country ourselves after this",
        "wer/whisper-large-v3/ref": "all right captain she said in a satisfied tone i guess we can run this blue country ourselves after this",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "all right captain she said in a satisfied tone i guess we can run this blue country ourselves after this",
        "cer/wav2vec2-base-960h/ref": "all right captain she said in a satisfied tone i guess we can run this blue country ourselves after this",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6063622832298279
    },
    {
        "id": "237/126133/237_126133_000013_000000",
        "length_diff": -0.010333333333333528,
        "enroll_duration": 5.0,
        "target_duration": 7.489999771118164,
        "wer/whisper-large-v3/pred": "i am afraid those would not quite answer the purpose said his mama smiling especially the last yet we must think of something",
        "wer/whisper-large-v3/ref": "i am afraid those would not quite answer the purpose said his mama smiling especially the last yet we must think of something",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "im afraid as when quite answer the purpose said his mamma smiling especially the last yet we must think of something",
        "cer/wav2vec2-base-960h/ref": "im afraid those wouldnt quite answer the purpose said his mama smiling especially the last yet we must think of something",
        "cer/wav2vec2-base-960h/er": 0.08264462649822235,
        "spkrec-ecapa-voxceleb/score": 0.520893394947052
    },
    {
        "id": "4992/41806/4992_41806_000008_000000",
        "length_diff": -0.2336666666666667,
        "enroll_duration": 5.0,
        "target_duration": 3.3399999141693115,
        "wer/whisper-large-v3/pred": "was it the bible oshed whispered bill harmon",
        "wer/whisper-large-v3/ref": "was that the bible osh whispered bill harmon",
        "wer/whisper-large-v3/er": 0.25,
        "cer/wav2vec2-base-960h/pred": "was it the bible oshed whispered bill harmon",
        "cer/wav2vec2-base-960h/ref": "was that the bible osh whispered bill harmon",
        "cer/wav2vec2-base-960h/er": 0.11363636702299118,
        "spkrec-ecapa-voxceleb/score": 0.41992416977882385
    },
    {
        "id": "2961/961/2961_961_000011_000000",
        "length_diff": -0.14699999999999935,
        "enroll_duration": 5.0,
        "target_duration": 5.679999828338623,
        "wer/whisper-large-v3/pred": "are there many worlds or one only that is the 4th question one only",
        "wer/whisper-large-v3/ref": "are there many worlds or one only that is the 4th question one only",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "are there many worlds or one only that is the fourth question one only",
        "cer/wav2vec2-base-960h/ref": "are there many worlds or one only that is the fourth question one only",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.47997134923934937
    },
    {
        "id": "121/127105/121_127105_000016_000008",
        "length_diff": -0.15700000000000003,
        "enroll_duration": 5.0,
        "target_duration": 9.649999618530273,
        "wer/whisper-large-v3/pred": "i adjured him to write by the 1st post and to agree with us for an early hearing then i asked him if the experience in question had been his own",
        "wer/whisper-large-v3/ref": "i adjured him to write by the 1st post and to agree with us for an early hearing then i asked him if the experience in question had been his own",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "i adjured him to write by the first post and to agree with us for an early hearing then i asked him if the experience in question had been his own",
        "cer/wav2vec2-base-960h/ref": "i adjured him to write by the first post and to agree with us for an early hearing then i asked him if the experience in question had been his own",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.457474946975708
    },
    {
        "id": "260/123440/260_123440_000024_000000",
        "length_diff": 0.6230416666666665,
        "enroll_duration": 5.0,
        "target_duration": 4.549958229064941,
        "wer/whisper-large-v3/pred": "we indeed cried the mouse who was trembling down to the end of his tail",
        "wer/whisper-large-v3/ref": "we indeed cried the mouse who was trembling down to the end of his tail",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "we indeed cried the mouse who was trembling down to the end of his tail",
        "cer/wav2vec2-base-960h/ref": "we indeed cried the mouse who was trembling down to the end of his tail",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6571442484855652
    },
    {
        "id": "3570/5694/3570_5694_000014_000005",
        "length_diff": -0.010291666666666366,
        "enroll_duration": 4.320041656494141,
        "target_duration": 7.889958381652832,
        "wer/whisper-large-v3/pred": "the wearing of uniforms or liveries implies a considerable degree of dependence and may even be said to be a mark of servitude real or ostensible",
        "wer/whisper-large-v3/ref": "the wearing of uniforms or liveries implies a considerable degree of dependence and may even be said to be a mark of servitude real or ostensible",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the wearing of uniforms or liveries implies a considerable degree of dependence and may even be said to be a mark of servitude real or ostensible",
        "cer/wav2vec2-base-960h/ref": "the wearing of uniforms or liveries implies a considerable degree of dependence and may even be said to be a mark of servitude real or ostensible",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.607253909111023
    },
    {
        "id": "7021/85628/7021_85628_000025_000000",
        "length_diff": -0.11699999999999999,
        "enroll_duration": 5.0,
        "target_duration": 5.170000076293945,
        "wer/whisper-large-v3/pred": "well well give it to me said the princess and i will give you a kiss",
        "wer/whisper-large-v3/ref": "well well give it to me said the princess and i will give you a kiss",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "well well give it to me said the princess and i will give you a kiss",
        "cer/wav2vec2-base-960h/ref": "well well give it to me said the princess and i will give you a kiss",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.5581218600273132
    },
    {
        "id": "8463/294828/8463_294828_000046_000001",
        "length_diff": -0.4870000000000001,
        "enroll_duration": 4.690000057220459,
        "target_duration": 9.180000305175781,
        "wer/whisper-large-v3/pred": "corn so did them in a flash and i was sure the lad had not missed a thing because he classified shirts and suits as expertly as birds and mammals",
        "wer/whisper-large-v3/ref": "conseil did them in a flash and i was sure the lad had not missed a thing because he classified shirts and suits as expertly as birds and mammals",
        "wer/whisper-large-v3/er": 0.06896551698446274,
        "cer/wav2vec2-base-960h/pred": "conso did them in a flash and i was sure the lud hadnt missed a thing because he classified shirts and suits as expertly as birds and mammals",
        "cer/wav2vec2-base-960h/ref": "conseil did them in a flash and i was sure the lad hadnt missed a thing because he classified shirts and suits as expertly as birds and mammals",
        "cer/wav2vec2-base-960h/er": 0.0279720276594162,
        "spkrec-ecapa-voxceleb/score": 0.7294493913650513
    },
    {
        "id": "4992/41797/4992_41797_000014_000002",
        "length_diff": -0.23033333333333328,
        "enroll_duration": 5.0,
        "target_duration": 4.309999942779541,
        "wer/whisper-large-v3/pred": "he keeps that this shall not commandments 1st rate and lord does",
        "wer/whisper-large-v3/ref": "he keeps the thou shalt not commandments 1st rate hen lord does",
        "wer/whisper-large-v3/er": 0.3333333432674408,
        "cer/wav2vec2-base-960h/pred": "he keeps that the shot not command mats first rate and lord does",
        "cer/wav2vec2-base-960h/ref": "he keeps the thou shalt not commandments first rate hen lord does",
        "cer/wav2vec2-base-960h/er": 0.1846153885126114,
        "spkrec-ecapa-voxceleb/score": 0.5019266605377197
    },
    {
        "id": "4992/23283/4992_23283_000023_000002",
        "length_diff": -0.11366666666666703,
        "enroll_duration": 5.0,
        "target_duration": 4.940000057220459,
        "wer/whisper-large-v3/pred": "yet i cannot but lament that i am not as well informed as you are",
        "wer/whisper-large-v3/ref": "yet i cannot but lament that i am not as well informed as you are",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "yet i cannot but lament that i am not as well informed as you are and",
        "cer/wav2vec2-base-960h/ref": "yet i cannot but lament that i am not as well informed as you are",
        "cer/wav2vec2-base-960h/er": 0.0615384615957737,
        "spkrec-ecapa-voxceleb/score": 0.48229649662971497
    },
    {
        "id": "1580/141083/1580_141083_000016_000003",
        "length_diff": -0.160333333333333,
        "enroll_duration": 5.0,
        "target_duration": 4.679999828338623,
        "wer/whisper-large-v3/pred": "i soon saw that the intruder had left other traces of his presence besides rumpled papers",
        "wer/whisper-large-v3/ref": "i soon saw that the intruder had left other traces of his presence besides the rumpled papers",
        "wer/whisper-large-v3/er": 0.05882352963089943,
        "cer/wav2vec2-base-960h/pred": "i soon saw that the intruder had left other traces of his presence besides rumpled papers",
        "cer/wav2vec2-base-960h/ref": "i soon saw that the intruder had left other traces of his presence besides the rumpled papers",
        "cer/wav2vec2-base-960h/er": 0.04301075264811516,
        "spkrec-ecapa-voxceleb/score": 0.7030383944511414
    },
    {
        "id": "4970/29093/4970_29093_000039_000000",
        "length_diff": -0.007041666666666835,
        "enroll_duration": 5.0,
        "target_duration": 3.980041742324829,
        "wer/whisper-large-v3/pred": "when do you go was philip is next question after some moments of silence",
        "wer/whisper-large-v3/ref": "when do you go was philip is next question after some moments of silence",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "when do you go was phillips next question after some moments of silence",
        "cer/wav2vec2-base-960h/ref": "when do you go was philips next question after some moments of silence",
        "cer/wav2vec2-base-960h/er": 0.014285714365541935,
        "spkrec-ecapa-voxceleb/score": 0.6609430909156799
    },
    {
        "id": "5683/32879/5683_32879_000045_000000",
        "length_diff": -0.10033333333333339,
        "enroll_duration": 5.0,
        "target_duration": 3.5399999618530273,
        "wer/whisper-large-v3/pred": "i like you still rachel i sure am always like you",
        "wer/whisper-large-v3/ref": "i like you still rachel i am sure i will always like you",
        "wer/whisper-large-v3/er": 0.23076923191547394,
        "cer/wav2vec2-base-960h/pred": "i like you still rachel i sure in always like you",
        "cer/wav2vec2-base-960h/ref": "i like you still rachel im sure ill always like you",
        "cer/wav2vec2-base-960h/er": 0.05882352963089943,
        "spkrec-ecapa-voxceleb/score": 0.5354893803596497
    },
    {
        "id": "6829/68769/6829_68769_000011_000000",
        "length_diff": -0.2270000000000003,
        "enroll_duration": 4.170000076293945,
        "target_duration": 9.920000076293945,
        "wer/whisper-large-v3/pred": "so as soon as breakfast was over the next morning beth and kenneth took one of the automobiles the boy consenting unwillingly to this sort of locomotion because it would save much time",
        "wer/whisper-large-v3/ref": "so as soon as breakfast was over the next morning beth and kenneth took one of the automobiles the boy consenting unwillingly to this sort of locomotion because it would save much time",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "so as soon as breakfast was over the next morning beth and kenneth took one of the automobiles the boy consenting unwillingly to this sort of locomotion because it would save much time",
        "cer/wav2vec2-base-960h/ref": "so as soon as breakfast was over the next morning beth and kenneth took one of the automobiles the boy consenting unwillingly to this sort of locomotion because it would save much time",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6140270829200745
    },
    {
        "id": "237/134493/237_134493_000017_000010",
        "length_diff": -0.11033333333333362,
        "enroll_duration": 3.639958381652832,
        "target_duration": 3.950000047683716,
        "wer/whisper-large-v3/pred": "all angelique is folks are baking for it and all amid his 20 cousins",
        "wer/whisper-large-v3/ref": "all angelique is folks are baking for it and all amity is 20 cousins",
        "wer/whisper-large-v3/er": 0.1428571492433548,
        "cer/wav2vec2-base-960h/pred": "all angelleaks folks are baking for it and all emittes twenty cousins",
        "cer/wav2vec2-base-960h/ref": "all angeliques folks are baking for it and all amitys twenty cousins",
        "cer/wav2vec2-base-960h/er": 0.10294117778539658,
        "spkrec-ecapa-voxceleb/score": 0.5585530400276184
    },
    {
        "id": "6829/68769/6829_68769_000045_000002",
        "length_diff": -0.3203333333333336,
        "enroll_duration": 5.0,
        "target_duration": 4.199999809265137,
        "wer/whisper-large-v3/pred": "i had to stand by lucy she is so sweet and gentle and so sensitive",
        "wer/whisper-large-v3/ref": "i had to stand by lucy she is so sweet and gentle and so sensitive",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "i had to stand by lucy shes so sweet and gentle and so sensitive",
        "cer/wav2vec2-base-960h/ref": "i had to stand by lucy shes so sweet and gentle and so sensitive",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6371604800224304
    },
    {
        "id": "1580/141084/1580_141084_000029_000002",
        "length_diff": -0.17033333333333367,
        "enroll_duration": 5.0,
        "target_duration": 5.329999923706055,
        "wer/whisper-large-v3/pred": "my friend did not appear to be depressed by his failure but shrugged his shoulders in half humorous resignation",
        "wer/whisper-large-v3/ref": "my friend did not appear to be depressed by his failure but shrugged his shoulders in half humorous resignation",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "my friend did not appear to be depressed by his failure but shrugged his shoulders in half humorous resignation",
        "cer/wav2vec2-base-960h/ref": "my friend did not appear to be depressed by his failure but shrugged his shoulders in halfhumorous resignation",
        "cer/wav2vec2-base-960h/er": 0.00909090880304575,
        "spkrec-ecapa-voxceleb/score": 0.7631887793540955
    },
    {
        "id": "260/123288/260_123288_000023_000004",
        "length_diff": -0.2469999999999999,
        "enroll_duration": 5.0,
        "target_duration": 9.779999732971191,
        "wer/whisper-large-v3/pred": "the heaving waves resemble fiery volcanic hills each belching forth its own interior flames and every crest is plumbed with dancing fire",
        "wer/whisper-large-v3/ref": "the heaving waves resemble fiery volcanic hills each belching forth its own interior flames and every crest is plumed with dancing fire",
        "wer/whisper-large-v3/er": 0.04545454680919647,
        "cer/wav2vec2-base-960h/pred": "the heaving waves resemble fiery volcanic hills each belching forth its own interior flames and every crest is plummed with dancing fire",
        "cer/wav2vec2-base-960h/ref": "the heaving waves resemble fiery volcanic hills each belching forth its own interior flames and every crest is plumed with dancing fire",
        "cer/wav2vec2-base-960h/er": 0.007407407276332378,
        "spkrec-ecapa-voxceleb/score": 0.6504659652709961
    },
    {
        "id": "121/127105/121_127105_000036_000004",
        "length_diff": -0.20699999999999985,
        "enroll_duration": 3.069999933242798,
        "target_duration": 4.699999809265137,
        "wer/whisper-large-v3/pred": "well if i do not know who she was in love with i know who he was",
        "wer/whisper-large-v3/ref": "well if i do not know who she was in love with i know who he was",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "well if i dont know who she was in love with i know who he was",
        "cer/wav2vec2-base-960h/ref": "well if i dont know who she was in love with i know who he was",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.47842276096343994
    },
    {
        "id": "8555/284447/8555_284447_000013_000000",
        "length_diff": -0.026999999999999247,
        "enroll_duration": 5.0,
        "target_duration": 8.600000381469727,
        "wer/whisper-large-v3/pred": "after breakfast was over a procession was formed headed by the bakuler and they marched the prisoner through the palace until they came to the room of the great knife",
        "wer/whisper-large-v3/ref": "after breakfast was over a procession was formed headed by the bularoo and they marched the prisoner through the palace until they came to the room of the great knife",
        "wer/whisper-large-v3/er": 0.03333333507180214,
        "cer/wav2vec2-base-960h/pred": "after breakfast was over a procession was formed headed by the baccooler and they marched the prisoner through the palace until they came to the room of the great knife",
        "cer/wav2vec2-base-960h/ref": "after breakfast was over a procession was formed headed by the bularoo and they marched the prisoner through the palace until they came to the room of the great knife",
        "cer/wav2vec2-base-960h/er": 0.04216867312788963,
        "spkrec-ecapa-voxceleb/score": 0.6744524240493774
    },
    {
        "id": "5683/32865/5683_32865_000045_000003",
        "length_diff": -0.11704166666666715,
        "enroll_duration": 5.0,
        "target_duration": 8.210041999816895,
        "wer/whisper-large-v3/pred": "i forget all the other good things he did but he ended by shooting himself through the head in his bedroom and that was not the worst thing ever he did",
        "wer/whisper-large-v3/ref": "i forget all the other good things he did but he ended by shooting himself through the head in his bedroom and that was not the worst thing ever he did",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "i forget all the other good things he did but he ended by shooting himself through the head in his bedroom and that was not the worst thing ever he did",
        "cer/wav2vec2-base-960h/ref": "i forget all the other good things he did but he ended by shooting himself through the head in his bedroom and that was not the worst thing ever he did",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6512905359268188
    },
    {
        "id": "3575/170457/3575_170457_000044_000011",
        "length_diff": -0.007041666666666835,
        "enroll_duration": 3.310041666030884,
        "target_duration": 5.660041809082031,
        "wer/whisper-large-v3/pred": "i am not good enough for you and you must be kept from the contaminous station of too intimate society",
        "wer/whisper-large-v3/ref": "i am not good enough for you and you must be kept from the contamination of too intimate society",
        "wer/whisper-large-v3/er": 0.10526315867900848,
        "cer/wav2vec2-base-960h/pred": "i am not good enough for you and you must be kept from the contaminestation of too intimate society",
        "cer/wav2vec2-base-960h/ref": "i am not good enough for you and you must be kept from the contamination of too intimate society",
        "cer/wav2vec2-base-960h/er": 0.03125,
        "spkrec-ecapa-voxceleb/score": 0.6946636438369751
    },
    {
        "id": "1284/1181/1284_1181_000005_000000",
        "length_diff": -0.09699999999999998,
        "enroll_duration": 3.2899999618530273,
        "target_duration": 3.3499999046325684,
        "wer/whisper-large-v3/pred": "the head of the patchwork girl was the most curious part of her",
        "wer/whisper-large-v3/ref": "the head of the patchwork girl was the most curious part of her",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "the head of the patchwork girl was a most curious part of her",
        "cer/wav2vec2-base-960h/ref": "the head of the patchwork girl was the most curious part of her",
        "cer/wav2vec2-base-960h/er": 0.0476190485060215,
        "spkrec-ecapa-voxceleb/score": 0.48582005500793457
    },
    {
        "id": "4446/2275/4446_2275_000013_000000",
        "length_diff": -0.010333333333333528,
        "enroll_duration": 4.809999942779541,
        "target_duration": 3.2899999618530273,
        "wer/whisper-large-v3/pred": "hilda was pale by this time and her eyes were wide with fright",
        "wer/whisper-large-v3/ref": "hilda was pale by this time and her eyes were wide with fright",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "hilda was pale by this time and her eyes were wide with fright",
        "cer/wav2vec2-base-960h/ref": "hilda was pale by this time and her eyes were wide with fright",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6037905216217041
    },
    {
        "id": "4970/29093/4970_29093_000010_000000",
        "length_diff": -0.2869999999999999,
        "enroll_duration": 5.0,
        "target_duration": 6.699999809265137,
        "wer/whisper-large-v3/pred": "delightful illusion of paint and tinsel and silk attire of cheap sentiment and high and mighty dialog",
        "wer/whisper-large-v3/ref": "delightful illusion of paint and tinsel and silk attire of cheap sentiment and high and mighty dialog",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "delightful illusion of paint and tinsel and silk attire of cheap sentiment and high and bidy dialogue",
        "cer/wav2vec2-base-960h/ref": "delightful illusion of paint and tinsel and silk attire of cheap sentiment and high and mighty dialogue",
        "cer/wav2vec2-base-960h/er": 0.03883495181798935,
        "spkrec-ecapa-voxceleb/score": 0.5788753032684326
    },
    {
        "id": "8463/294825/8463_294825_000022_000002",
        "length_diff": -0.16366666666666685,
        "enroll_duration": 5.0,
        "target_duration": 4.869999885559082,
        "wer/whisper-large-v3/pred": "yet this loose structure gives the novel an air of documentary realism",
        "wer/whisper-large-v3/ref": "yet this loose structure gives the novel an air of documentary realism",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "yet this loose structure gives the novel an air of documentary realism",
        "cer/wav2vec2-base-960h/ref": "yet this loose structure gives the novel an air of documentary realism",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6974217891693115
    },
    {
        "id": "237/134500/237_134500_000005_000003",
        "length_diff": -0.12033333333333385,
        "enroll_duration": 4.099999904632568,
        "target_duration": 4.199999809265137,
        "wer/whisper-large-v3/pred": "when i heard it raining in the night i thought maybe you would come and do it for me today",
        "wer/whisper-large-v3/ref": "when i heard it raining in the night i thought maybe you would come and do it for me today",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "when i heard it raining in the night i thought maybe you would come and do it for me to day",
        "cer/wav2vec2-base-960h/ref": "when i heard it raining in the night i thought maybe you would come and do it for me today",
        "cer/wav2vec2-base-960h/er": 0.011111111380159855,
        "spkrec-ecapa-voxceleb/score": 0.6792802810668945
    },
    {
        "id": "8463/294828/8463_294828_000017_000000",
        "length_diff": -0.29033333333333333,
        "enroll_duration": 5.0,
        "target_duration": 3.129999876022339,
        "wer/whisper-large-v3/pred": "cossie i called in an impatient voice",
        "wer/whisper-large-v3/ref": "cosse i called in an impatient voice",
        "wer/whisper-large-v3/er": 0.1428571492433548,
        "cer/wav2vec2-base-960h/pred": "cause i called in an impatient voice",
        "cer/wav2vec2-base-960h/ref": "cosse i called in an impatient voice",
        "cer/wav2vec2-base-960h/er": 0.0555555559694767,
        "spkrec-ecapa-voxceleb/score": 0.6342887282371521
    },
    {
        "id": "7127/75947/7127_75947_000023_000008",
        "length_diff": -0.11366666666666703,
        "enroll_duration": 5.0,
        "target_duration": 8.059999465942383,
        "wer/whisper-large-v3/pred": "as the geish quitted the theater for the purpose of getting into the fresh air he so much needed he passed close to this figure and saluted her",
        "wer/whisper-large-v3/ref": "as de guiche quitted the theater for the purpose of getting into the fresh air he so much needed he passed close to this figure and saluted her",
        "wer/whisper-large-v3/er": 0.0714285746216774,
        "cer/wav2vec2-base-960h/pred": "as the guiche quitted the theatre for the purpose of getting into the fresh air he so much needed he passed close to this figure and saluted her",
        "cer/wav2vec2-base-960h/ref": "as de guiche quitted the theatre for the purpose of getting into the fresh air he so much needed he passed close to this figure and saluted her",
        "cer/wav2vec2-base-960h/er": 0.0139860138297081,
        "spkrec-ecapa-voxceleb/score": 0.6735429167747498
    },
    {
        "id": "2300/131720/2300_131720_000024_000003",
        "length_diff": -0.03691666666666649,
        "enroll_duration": 3.95995831489563,
        "target_duration": 4.9299163818359375,
        "wer/whisper-large-v3/pred": "he felt he was up against it and that perhaps another kind of a job would suit him better",
        "wer/whisper-large-v3/ref": "he felt he was up against it and that perhaps another kind of a job would suit him better",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "he felt he was up against it and that perhaps another kind of a job would suit him better",
        "cer/wav2vec2-base-960h/ref": "he felt he was up against it and that perhaps another kind of a job would suit him better",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.7272628545761108
    },
    {
        "id": "4446/2275/4446_2275_000036_000000",
        "length_diff": -0.20366666666666688,
        "enroll_duration": 3.950000047683716,
        "target_duration": 3.3499999046325684,
        "wer/whisper-large-v3/pred": "you see my mistake was in wanting you to have everything",
        "wer/whisper-large-v3/ref": "you see my mistake was in wanting you to have everything",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "you see my mistake was in wanting you to have everything",
        "cer/wav2vec2-base-960h/ref": "you see my mistake was in wanting you to have everything",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.570244550704956
    },
    {
        "id": "4077/13751/4077_13751_000007_000000",
        "length_diff": -0.14033333333333342,
        "enroll_duration": 5.0,
        "target_duration": 4.739999771118164,
        "wer/whisper-large-v3/pred": "let us observe the contrast between the beginning and the present proportions of the church",
        "wer/whisper-large-v3/ref": "let us observe the contrast between the beginning and the present proportions of the church",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "let us observe the contrast between the beginning and the present proportions of the church",
        "cer/wav2vec2-base-960h/ref": "let us observe the contrast between the beginning and the present proportions of the church",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.7465294599533081
    },
    {
        "id": "6829/68769/6829_68769_000070_000000",
        "length_diff": -0.24695833333333317,
        "enroll_duration": 5.0,
        "target_duration": 3.4199583530426025,
        "wer/whisper-large-v3/pred": "he looked up rather ungraciously but motioned them to be seated",
        "wer/whisper-large-v3/ref": "he looked up rather ungraciously but motioned them to be seated",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "he looked up rather ungraciously but motioned them to be seated",
        "cer/wav2vec2-base-960h/ref": "he looked up rather ungraciously but motioned them to be seated",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6401509642601013
    },
    {
        "id": "260/123286/260_123286_000012_000001",
        "length_diff": -0.20699999999999985,
        "enroll_duration": 5.0,
        "target_duration": 4.21999979019165,
        "wer/whisper-large-v3/pred": "i am not complaining that the rate is slow but that the sea is so wide",
        "wer/whisper-large-v3/ref": "i am not complaining that the rate is slow but that the sea is so wide",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "i am not complaining that the rate is slow but that the sea is so wide",
        "cer/wav2vec2-base-960h/ref": "i am not complaining that the rate is slow but that the sea is so wide",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.5439771413803101
    },
    {
        "id": "4077/13754/4077_13754_000010_000002",
        "length_diff": -0.15700000000000003,
        "enroll_duration": 5.0,
        "target_duration": 5.409999847412109,
        "wer/whisper-large-v3/pred": "but mormonism died not every taint of grief served but to unite the people",
        "wer/whisper-large-v3/ref": "but mormonism died not every added pang of grief served but to unite the people",
        "wer/whisper-large-v3/er": 0.13333334028720856,
        "cer/wav2vec2-base-960h/pred": "but mormonism died but every taint of grief served but to unite the people",
        "cer/wav2vec2-base-960h/ref": "but mormonism died not every added pang of grief served but to unite the people",
        "cer/wav2vec2-base-960h/er": 0.13924050331115723,
        "spkrec-ecapa-voxceleb/score": 0.6290390491485596
    },
    {
        "id": "4446/2273/4446_2273_000003_000002",
        "length_diff": -0.2869999999999999,
        "enroll_duration": 3.680000066757202,
        "target_duration": 6.179999828338623,
        "wer/whisper-large-v3/pred": "for the rest of the week he was nervous and unsettled and kept rushing his work as if he were preparing for immediate departure",
        "wer/whisper-large-v3/ref": "for the rest of the week he was nervous and unsettled and kept rushing his work as if he were preparing for immediate departure",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "for the rest of the week he was nervous and unsettled and kept rushing his work as if he were preparing for immediate departure",
        "cer/wav2vec2-base-960h/ref": "for the rest of the week he was nervous and unsettled and kept rushing his work as if he were preparing for immediate departure",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.6989522576332092
    },
    {
        "id": "5142/36377/5142_36377_000010_000002",
        "length_diff": -0.137,
        "enroll_duration": 5.0,
        "target_duration": 3.869999885559082,
        "wer/whisper-large-v3/pred": "he is not well he has come over the ocean for rest and change of scene",
        "wer/whisper-large-v3/ref": "he is not well he has come over the ocean for rest and change of scene",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "he is not well he has come over the ocean for rest and change of scene",
        "cer/wav2vec2-base-960h/ref": "he is not well he has come over the ocean for rest and change of scene",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.4765384793281555
    },
    {
        "id": "3570/5695/3570_5695_000004_000010",
        "length_diff": 0.0029999999999992255,
        "enroll_duration": 5.0,
        "target_duration": 5.730000019073486,
        "wer/whisper-large-v3/pred": "no class of society not even the most abjectly poor forgoes all customary conspicuous consumption",
        "wer/whisper-large-v3/ref": "no class of society not even the most abjectly poor forgoes all customary conspicuous consumption",
        "wer/whisper-large-v3/er": 0.0,
        "cer/wav2vec2-base-960h/pred": "no class of society not even the most abjectly poor forgoes all customary conspicuous consumption",
        "cer/wav2vec2-base-960h/ref": "no class of society not even the most abjectly poor forgoes all customary conspicuous consumption",
        "cer/wav2vec2-base-960h/er": 0.0,
        "spkrec-ecapa-voxceleb/score": 0.45520851016044617
    },
    {
        "id": "1320/122612/1320_122612_000009_000001",
        "length_diff": -0.11699999999999999,
        "enroll_duration": 5.0,
        "target_duration": 4.849999904632568,
        "wer/whisper-large-v3/pred": "chinga cook had caught the look and motioning with his hand he bade him speak",
        "wer/whisper-large-v3/ref": "chingachgook had caught the look and motioning with his hand he bade him speak",
        "wer/whisper-large-v3/er": 0.1428571492433548,
        "cer/wav2vec2-base-960h/pred": "chingacok had caught the look and motioning with his hand he bade him speak",
        "cer/wav2vec2-base-960h/ref": "chingachgook had caught the look and motioning with his hand he bade him speak",
        "cer/wav2vec2-base-960h/er": 0.03846153989434242,
        "spkrec-ecapa-voxceleb/score": 0.6791775226593018
    }
]

==> Assets/subjective_eval_long_counts.csv <==
,Count
livespeech_v2,30
enrollment_samples,30
xtts_v2,30
reference_12kbps,30
reference_raw,30
yourtts,30


==> Assets/subjective_eval_short_counts.csv <==
,Count
livespeech_v2,58
enrollment_samples,57
valle,58
xtts_v2,58
reference_12kbps,58
metavoice,58
livespeech_v1,58
reference_raw,58
yourtts,58


==> Assets/table_13_1_1_offline.json <==
{
    "test/num_samples": 94.0,
    "test/wer/whisper-large-v3": 0.05382775142788887,
    "test/cer/wav2vec2-base-960h": 0.04853585362434387,
    "test/ss/spkrec-ecapa-voxceleb": 0.598530650138855,
    "test/dnsmos": 3.8229947090148926,
    "test/avg_length_diff": 0.18584135174751282,
    "test/avg_enroll_duration": 4.626169681549072,
    "test/avg_full_enroll_duration": 7.997233867645264,
    "test/avg_target_duration": 5.672235488891602,
    "test/avg_output_duration": 5.525058269500732,
    "test/rtf": 1.505319356918335,
    "test/latency": 0.3412057161331177
}

==> Assets/table_13_1_1_online.json <==
{
    "test/num_samples": 44.0,
    "test/wer/whisper-large-v3": 0.06749740242958069,
    "test/cer/wav2vec2-base-960h": 0.05138487368822098,
    "test/ss/spkrec-ecapa-voxceleb": 0.6835505962371826,
    "test/dnsmos": 3.970207929611206,
    "test/avg_length_diff": 0.20956724882125854,
    "test/avg_enroll_duration": 4.656818866729736,
    "test/avg_full_enroll_duration": 10.452503204345703,
    "test/avg_target_duration": 15.829318046569824,
    "test/avg_output_duration": 15.732699394226074,
    "test/rtf": 1.5934520959854126,
    "test/latency": 0.3611825704574585
}
